Early science with Korean VLBI network: the QCAL-1 43GHz calibrator survey

This paper presents the catalog of correlated flux densities in three ranges of baseline projection lengths of 637 sources from a 43 GHz (Q-band) survey observed with the Korean VLBI Network. Of them, 623 sources have not been observed before at Q-band with VLBI. The goal of this work in the early science phase of the new VLBI array is twofold: to evaluate the performance of the new instrument that operates in a frequency range of 22-129 GHz and to build a list of objects that can be used as targets and as calibrators. We have observed the list of 799 target sources with declinations down to -40 degrees. Among them, 724 were observed before with VLBI at 22 GHz and had correlated flux densities greater than 200 mJy. The overall detection rate is 78%. The detection limit, defined as the minimum flux density for a source to be detected with 90% probability in a single observation, was in a range of 115-180 mJy depending on declination. However, some sources as weak as 70 mJy have been detected. Of 623 detected sources, 33 objects are detected for the first time in VLBI mode. We determined their coordinates with the median formal uncertainty 20 mas. The results of this work set the basis for future efforts to build the complete flux-limited sample of extragalactic sources at frequencies 22 GHz and higher at 3/4 of the celestial sphere.

==> datafile1.txt <==
Title:   Early science with Korean VLBI network: the QCAL-1 KVN 43~GHz calibrator survey
Authors: Leonid Petrov, Sang-Sung Lee, Jongsoo Kim, Taehyun Jung, Junghwan Oh, Bong Won Sohn, Do-Young Byun, Moon-Hee Chung, Do-Heung Je, Seog-Oh Wi, Min-Gyu Song, Jiman Kang, Seog-Tae Han, Jung-Won Lee, Bong Gyu Kim, Hyunsoo Chung, Hyun-Goo Kim
Table:   Catalog of correlated flux densities of 637 sources that have at least
         three detections in KVN QCAL-1 observing campaign.
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label    Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---    IAU      IAU source J2000 name
  12- 19 A8     ---    IVS      IVS source name
      21 A1     ---    Type     Source type (1)
  23- 24 I2     ---    NObs     Number of observations source has been detected
  26- 31 F6.3   Jy     F21      Median correlated flux density at baseline 
                                 projection lengths < 21.44 Mega wavelengths (2)
  33- 38 F6.3   Jy     F21-42   Median correlated flux density at baseline 
                                 projection lengths 21.44-42.88 Mega wavelengths (2)
  40- 45 F6.3   Jy     F42      Median correlated flux density at baseline 
                                 projection lengths > 42.88 Mega wavelengths (2)
  47- 52 F6.3   Jy     eF21     Mean error in F21 (2)
  54- 59 F6.3   Jy     eF21-42  Mean error in F21-42 (2)
  61- 66 F6.3   Jy     eF42     Mean error in F42 (2)
  69- 70 I2     h      RAh      Hours of Right Ascension (J2000)
  72- 73 I2     min    RAm      Minutes of Right Ascension (J2000)
  75- 81 F7.4   s      RAs      Seconds of Right Ascension (J2000)
      83 A1     ---    DE-      Sign of the Declination (J2000)
  84- 85 I2     deg    DEd      Degrees of Declination (J2000)
  87- 88 I2     arcmin DEm      Arcminutes of Declination (J2000)
  90- 95 F6.3   arcsec DEs      Arcseconds of Declination (J2000)
--------------------------------------------------------------------------------
Note (1): 
    N = new source never been observed with VLBI before
    C = an amplitude calibrator;
blank = target source that have been observed before with VLBI at other frequencies
Note (2): -1.000 indicates a Null value.
--------------------------------------------------------------------------------
J0001+1914 2358+189    6 -1.000  0.143  0.118 -1.000  0.015  0.015  00 01 08.6215 +19 14 33.801
J0005+3820 0003+380    6 -1.000  0.371  0.358 -1.000  0.015  0.016  00 05 57.1753 +38 20 15.148
J0005+5428 0002+541    6 -1.000 -1.000  0.165 -1.000 -1.000  0.015  00 05 04.3635 +54 28 24.926
J0006-0623 0003-066    6 -1.000  1.186  0.950 -1.000  0.023  0.024  00 06 13.8928 -06 23 35.335
J0009+0628 0006+061    6 -1.000  0.155  0.133 -1.000  0.015  0.015  00 09 03.9318 +06 28 21.239
J0011+7045 0008+704    9  0.290  0.263  0.211  0.049  0.026  0.015  00 11 31.9027 +70 45 31.625
J0012-3954 0010-401    6  0.283  0.236  0.285  0.040  0.037  0.026  00 12 59.9098 -39 54 26.053
J0013+4051 0010+405    6 -1.000 -1.000  0.613 -1.000 -1.000  0.018  00 13 31.1302 +40 51 37.144
J0013-0423 0011-046    3 -1.000 -1.000  0.087 -1.000 -1.000  0.014  00 13 54.1309 -04 23 52.294
J0014+6117 0012+610    6 -1.000 -1.000  0.281 -1.000 -1.000  0.016  00 14 48.7921 +61 17 43.542
J0017+8135 0014+813    7 -1.000  0.258  0.255 -1.000  0.016  0.020  00 17 08.4749 +81 35 08.136
J0022+0608 0019+058    6 -1.000  0.450  0.448 -1.000  0.015  0.017  00 22 32.4412 +06 08 04.268
J0027+5958 0024+597    6 -1.000 -1.000  0.189 -1.000 -1.000  0.016  00 27 03.2862 +59 58 52.959
J0029+0554 0027+056    6 -1.000  0.296  0.261 -1.000  0.015  0.015  00 29 45.8963 +05 54 40.712
J0038+1856 0035+186 N  6 -1.000  0.099  0.086 -1.000  0.014  0.015  00 38 28.8915 +18 56 17.641
J0038+4137 0035+413    6 -1.000 -1.000  0.310 -1.000 -1.000  0.016  00 38 24.8435 +41 37 06.000
J0038-2459 0035-252    6 -1.000  0.566  0.482 -1.000  0.021  0.022  00 38 14.7355 -24 59 02.235
J0039+1411 0037+139    6 -1.000  0.121  0.145 -1.000  0.014  0.015  00 39 39.6195 +14 11 57.556
J0040-0146 0038-020    6 -1.000  0.202  0.227 -1.000  0.015  0.016  00 40 57.6115 -01 46 32.026
J0042+5708 0039+568    6 -1.000  0.613  0.614 -1.000  0.015  0.020  00 42 19.4516 +57 08 36.585
J0044+6803 0041+677    6 -1.000  0.114  0.121 -1.000  0.014  0.015  00 44 50.7596 +68 03 02.685
J0046+2456 0043+246    6 -1.000  0.225  0.200 -1.000  0.014  0.015  00 46 07.8257 +24 56 32.524
J0047+2435 0045+243    6 -1.000  0.204  0.195 -1.000  0.014  0.015  00 47 43.8713 +24 35 15.994
J0051-0650 0048-071    6 -1.000  0.677  0.686 -1.000  0.018  0.020  00 51 08.2098 -06 50 02.229
J0056+1625 0054+161    6 -1.000  0.265  0.277 -1.000  0.014  0.015  00 56 55.2943 +16 25 13.341
J0059+5812 0056+579    3 -1.000  0.221  0.228 -1.000  0.013  0.017  00 59 52.2090 +58 12 23.683
J0104-2416 0102-245    6 -1.000  0.428  0.354 -1.000  0.020  0.020  01 04 58.2053 -24 16 28.445
J0105+4819 0102+480   14 -1.000 -1.000  0.180 -1.000 -1.000  0.017  01 05 49.9281 +48 19 03.192
J0106-2718 0104-275    6  0.480  0.477  0.388  0.022  0.027  0.018  01 06 26.0820 -27 18 11.825
J0106-4034 0104-408    6 -1.000  0.569  0.606 -1.000  0.037  0.026  01 06 45.1079 -40 34 19.960
J0109+6133 0106+612    3 -1.000 -1.000  0.258 -1.000 -1.000  0.016  01 09 46.3443 +61 33 30.455
J0110+6805 0106+678    6 -1.000  0.095  0.091 -1.000  0.015  0.015  01 10 12.8734 +68 05 41.216
J0112+2244 0109+224    6 -1.000  0.270  0.254 -1.000  0.014  0.015  01 12 05.8247 +22 44 38.786
J0112+3208 0110+318    6 -1.000  0.741  0.721 -1.000  0.018  0.020  01 12 50.3330 +32 08 17.432
J0112+3522 0109+351    9 -1.000  0.604  0.467 -1.000  0.017  0.018  01 12 12.9444 +35 22 19.336
J0113+0222 0111+021    6 -1.000  0.360  0.370 -1.000  0.016  0.017  01 13 43.1449 +02 22 17.316
J0113+4948 0110+495    6 -1.000  0.495  0.555 -1.000  0.018  0.020  01 13 27.0068 +49 48 24.043
J0117-2111 0115-214    6 -1.000  0.365  0.308 -1.000  0.018  0.018  01 17 48.7801 -21 11 06.633
J0118-2141 0116-219    6 -1.000  0.659  0.599 -1.000  0.020  0.021  01 18 57.2621 -21 41 30.140
J0121+0422 0119+041    6 -1.000  0.845  0.864 -1.000  0.019  0.023  01 21 56.8616 +04 22 24.734
J0122+2502 0119+247    6 -1.000  0.247  0.179 -1.000  0.014  0.015  01 22 38.8159 +25 02 31.792
J0122-0056 0119-011    6 -1.000  0.121  0.089 -1.000  0.015  0.015  01 22 17.4699 -00 56 15.696
J0123+2615 0120+259    6 -1.000  0.108  0.104 -1.000  0.014  0.014  01 23 43.0451 +26 15 22.426
J0125-2549 0122-260    6  0.151 -1.000  0.122  0.020 -1.000  0.020  01 25 18.8374 -25 49 04.389
J0126+2559 0123+257    6 -1.000  0.291  0.280 -1.000  0.014  0.015  01 26 42.7926 +25 59 01.300
J0128+4901 0125+487    6 -1.000  0.382  0.370 -1.000  0.017  0.018  01 28 08.0633 +49 01 05.985
J0128+6306 0125+628    3 -1.000 -1.000  0.272 -1.000 -1.000  0.015  01 28 30.5650 +63 06 29.882
J0129+1446 0127+145    6 -1.000  0.301  0.291 -1.000  0.015  0.016  01 29 55.3471 +14 46 47.835
J0130+0842 0127+084    6 -1.000  0.119  0.129 -1.000  0.015  0.015  01 30 27.6344 +08 42 46.171
J0134+6925 0130+691    5 -1.000  0.199  0.217 -1.000  0.029  0.015  01 34 40.7612 +69 25 10.898
J0137-2430 0135-247    6 -1.000  1.050  0.949 -1.000  0.029  0.021  01 37 38.3464 -24 30 53.885
J0139+1753 0136+176    6 -1.000  0.152  0.143 -1.000  0.014  0.015  01 39 41.9791 +17 53 07.550
J0143+4129 0140+412    6 -1.000 -1.000  0.218 -1.000 -1.000  0.015  01 43 03.1845 +41 29 20.445
J0143-3200 0140-322    6  0.305  0.273  0.248  0.027  0.031  0.021  01 43 10.1315 -32 00 56.651
J0144+2705 0141+268    6 -1.000  0.259  0.232 -1.000  0.015  0.015  01 44 33.5538 +27 05 03.117
J0145-2733 0142-278    6  1.160  1.130  0.949  0.027  0.036  0.022  01 45 03.3946 -27 33 34.329
J0149+0555 0146+056    6 -1.000  0.322  0.379 -1.000  0.015  0.017  01 49 22.3708 +05 55 53.568
J0149+1857 0147+187    6 -1.000  0.247  0.234 -1.000  0.014  0.015  01 49 49.7189 +18 57 20.611
J0151-1732 0148-177    6 -1.000  0.193  0.197 -1.000  0.017  0.017  01 51 06.0833 -17 32 44.718
J0154+4743 0151+474    9  0.310  0.293  0.260  0.029  0.017  0.022  01 54 56.2898 +47 43 26.539
J0156+3914 0153+389    6 -1.000 -1.000  0.197 -1.000 -1.000  0.015  01 56 31.4101 +39 14 30.923
J0202+3943 0159+394 N  6 -1.000 -1.000  0.239 -1.000 -1.000  0.015  02 02 01.6563 +39 43 21.556
J0202+4205 0159+418    9  0.355 -1.000  0.316  0.035 -1.000  0.020  02 02 43.6533 +42 05 16.332
J0203+7232 0159+723    6 -1.000  0.351  0.319 -1.000  0.015  0.016  02 03 33.3849 +72 32 53.667
J0204+4005 0201+398 N  6 -1.000 -1.000  0.105 -1.000 -1.000  0.015  02 04 05.1941 +40 05 03.514
J0204-1701 0202-172    6 -1.000  1.341  1.190 -1.000  0.026  0.029  02 04 57.6743 -17 01 19.840
J0205+3212 0202+319    6 -1.000  0.944  0.927 -1.000  0.020  0.023  02 05 04.9253 +32 12 30.095
J0207+6246 0203+625    6 -1.000  0.171  0.125 -1.000  0.015  0.015  02 07 03.0167 +62 46 12.067
J0215-0222 0213-026    6 -1.000  0.246  0.195 -1.000  0.016  0.016  02 15 42.0172 -02 22 56.751
J0216-3247 0214-330    6  0.294  0.276  0.286  0.028  0.032  0.022  02 16 48.1854 -32 47 40.851
J0217+0144 0215+015    6 -1.000  1.169  1.101 -1.000  0.023  0.027  02 17 48.9547 +01 44 49.699
J0219+0120 0216+011    6 -1.000  0.353  0.334 -1.000  0.016  0.017  02 19 07.0245 +01 20 59.866
J0221+355A 0218+35A    3 -1.000  0.486  0.321 -1.000  0.016  0.016  02 21 05.4682 +35 56 13.734
J0222+4302 0219+428 C 33 -1.000  0.290  0.297 -1.000  0.021  0.020  02 22 39.6114 +43 02 07.798
J0222-1615 0219-164    6 -1.000  0.177  0.177 -1.000  0.017  0.017  02 22 00.7250 -16 15 16.547
J0222-3441 0220-349    6  0.368  0.267  0.248  0.032  0.035  0.024  02 22 56.4016 -34 41 28.730
J0223+6307 0219+628    6 -1.000  0.115  0.103 -1.000  0.015  0.015  02 23 29.6069 +63 07 17.305
J0224+0659 0221+067    6 -1.000  0.832  0.666 -1.000  0.019  0.021  02 24 28.4281 +06 59 23.341
J0225-2603 0222-262    6  0.139  0.117  0.127  0.022  0.021  0.017  02 25 10.8895 -26 03 18.798
J0227-3026 0225-306    6  0.252  0.174  0.201  0.024  0.028  0.019  02 27 40.5366 -30 26 03.629
J0228-0337 0226-038    6 -1.000  0.380  0.327 -1.000  0.016  0.017  02 28 53.2112 -03 37 37.126
J0229-3643 0227-369    4  0.224 -1.000  0.199  0.035 -1.000  0.025  02 29 28.4490 -36 43 56.822
J0230+4032 0227+403    9  0.423 -1.000  0.362  0.031 -1.000  0.020  02 30 45.7107 +40 32 53.067
J0232+2628 0229+262    6 -1.000  0.109  0.103 -1.000  0.014  0.015  02 32 27.6232 +26 28 38.590
J0236-2953 0234-301    5  0.139  0.164  0.125  0.024  0.028  0.019  02 36 31.1694 -29 53 55.540
J0240+1848 0237+185    5 -1.000  0.103  0.094 -1.000  0.015  0.014  02 40 42.8162 +18 48 00.054
J0242+2653 0239+266 N  4 -1.000  0.084  0.079 -1.000  0.015  0.015  02 42 20.8303 +26 53 37.722
J0249+0619 0246+061    6 -1.000  0.223  0.192 -1.000  0.016  0.016  02 49 18.0160 +06 19 51.947
J0251+3734 0248+373 N  4 -1.000  0.087  0.067 -1.000  0.013  0.013  02 51 59.1686 +37 34 18.177
J0251+7226 0246+722 N  6 -1.000  0.111  0.116 -1.000  0.015  0.016  02 51 37.3545 +72 26 55.847
J0252+1718 0249+171    6 -1.000  0.317  0.309 -1.000  0.015  0.016  02 52 07.7185 +17 18 42.685
J0252-2219 0250-225    6 -1.000  0.564  0.473 -1.000  0.021  0.021  02 52 47.9536 -22 19 25.465
J0253+1805 0250+178    6 -1.000  0.175  0.158 -1.000  0.015  0.015  02 53 34.8822 +18 05 42.525
J0253+3217 0250+320    9  0.311  0.324  0.297  0.028  0.015  0.024  02 53 33.6501 +32 17 20.891
J0253+3835 0249+383    7  0.182  0.124  0.130  0.027  0.013  0.015  02 53 08.8880 +38 35 24.998
J0253+5102 0250+508    8  0.127 -1.000  0.118  0.022 -1.000  0.016  02 53 57.6079 +51 02 56.455
J0256+1334 0253+133    4 -1.000  0.099  0.091 -1.000  0.014  0.015  02 56 34.9846 +13 34 35.344
J0257+1847 0254+185    6 -1.000  0.137  0.124 -1.000  0.015  0.015  02 57 45.6284 +18 47 05.360
J0257+6556 0252+657    6 -1.000  0.143  0.140 -1.000  0.015  0.015  02 57 01.3430 +65 56 35.426
J0259+0747 0256+075    6 -1.000  0.568  0.516 -1.000  0.017  0.018  02 59 27.0766 +07 47 39.642
J0259+1925 0256+192    6 -1.000  0.277  0.258 -1.000  0.015  0.016  02 59 29.6559 +19 25 44.327
J0302+5331 0258+533    9  0.325 -1.000  0.257  0.021 -1.000  0.017  03 02 22.7354 +53 31 46.484
J0304+6821 0259+681    6 -1.000  0.174  0.162 -1.000  0.015  0.016  03 04 22.0038 +68 21 37.474
J0306+6243 0302+625    6 -1.000  0.130  0.127 -1.000  0.015  0.016  03 06 42.6595 +62 43 02.024
J0312+0133 0310+013    6 -1.000  0.278  0.185 -1.000  0.016  0.018  03 12 43.6032 +01 33 17.564
J0313+4120 0309+411    9  0.986 -1.000  0.939  0.027 -1.000  0.027  03 13 01.9621 +41 20 01.183
J0319+4130 3C84     C 12 -1.000 11.901  9.163 -1.000  0.175  0.154  03 19 48.1601 +41 30 42.105
J0324-2918 0322-294    5  0.144  0.153  0.115  0.024  0.027  0.018  03 24 44.2953 -29 18 21.218
J0325+2224 0322+222    6 -1.000  0.674  0.629 -1.000  0.018  0.020  03 25 36.8143 +22 24 00.365
J0329+2756 0326+278    9  0.150  0.177  0.128  0.028  0.019  0.022  03 29 57.6694 +27 56 15.499
J0329-2357 0327-241    6 -1.000  0.799  0.667 -1.000  0.024  0.025  03 29 54.0755 -23 57 08.773
J0340+4732 0336+473    8  0.120 -1.000  0.121  0.020 -1.000  0.017  03 40 10.7888 +47 32 27.314
J0346+5400 0342+538    9  0.377  0.383  0.367  0.019  0.014  0.018  03 46 34.5041 +54 00 59.108
J0347+4842 0343+485    6 -1.000 -1.000  0.106 -1.000 -1.000  0.016  03 47 11.6133 +48 42 37.473
J0347+5557 0344+558    6 -1.000  0.270  0.267 -1.000  0.013  0.017  03 47 56.8120 +55 57 31.578
J0352-2514 0350-253    6 -1.000  0.333  0.278 -1.000  0.022  0.020  03 52 11.0523 -25 14 50.267
J0354+0441 0351+045    3 -1.000  0.124  0.114 -1.000  0.014  0.015  03 54 24.1288 +04 41 07.263
J0355+3909 0351+390    6 -1.000 -1.000  0.179 -1.000 -1.000  0.017  03 55 16.5905 +39 09 09.805
J0357+2319 0354+231    6 -1.000  0.422  0.410 -1.000  0.015  0.016  03 57 21.6098 +23 19 53.825
J0358+5606 0354+559    6 -1.000  0.552  0.645 -1.000  0.015  0.020  03 58 30.1881 +56 06 44.460
J0359+3220 0356+322    6 -1.000 -1.000  0.373 -1.000 -1.000  0.019  03 59 44.9129 +32 20 47.155
J0359+5057 NRAO150     6 -1.000 -1.000  5.151 -1.000 -1.000  0.092  03 59 29.7472 +50 57 50.161
J0401+2110 0358+210    6 -1.000  0.197  0.196 -1.000  0.015  0.015  04 01 45.1660 +21 10 28.586
J0403-2444 0401-248    6 -1.000  0.365  0.366 -1.000  0.023  0.020  04 03 41.7360 -24 44 08.458
J0403-3605 0402-362    9  1.722  1.816  1.876  0.044  0.055  0.037  04 03 53.7498 -36 05 01.913
J0406-3826 0405-385    9  0.511  0.500  0.525  0.036  0.035  0.027  04 06 59.0353 -38 26 28.042
J0407+6821 0402+682    3 -1.000  0.126  0.147 -1.000  0.014  0.019  04 07 49.1656 +68 21 31.634
J0407-3303 0405-331    6  0.267  0.246  0.266  0.031  0.035  0.023  04 07 33.9137 -33 03 46.359
J0409+1217 0406+121    6 -1.000  0.244  0.146 -1.000  0.015  0.017  04 09 22.0087 +12 17 39.847
J0412+0010 0409+000    6 -1.000  0.141  0.126 -1.000  0.018  0.017  04 12 33.4565 +00 10 48.501
J0412+2305 0409+229    6 -1.000  0.133  0.159 -1.000  0.017  0.017  04 12 43.6668 +23 05 05.452
J0415+4452 0412+447    3 -1.000  0.558  0.591 -1.000  0.017  0.019  04 15 56.5265 +44 52 49.683
J0418+3801 0415+379 C 31 -1.000  1.507  1.681 -1.000  0.030  0.037  04 18 21.2772 +38 01 35.800
J0419+3955 0415+398    6 -1.000  0.253  0.259 -1.000  0.018  0.018  04 19 22.5495 +39 55 28.977
J0419+5722 0415+572    6 -1.000  0.190  0.159 -1.000  0.013  0.016  04 19 19.4129 +57 22 59.984
J0422+0219 0420+022    6 -1.000  0.589  0.599 -1.000  0.019  0.021  04 22 52.2146 +02 19 26.930
J0422+5324 0418+532    6 -1.000 -1.000  0.373 -1.000 -1.000  0.019  04 22 44.3988 +53 24 26.263
J0423+4150 0420+417    6 -1.000  0.602  0.648 -1.000  0.019  0.021  04 23 56.0097 +41 50 02.712
J0424+0036 0422+004    3 -1.000  0.435  0.385 -1.000  0.016  0.017  04 24 46.8420 +00 36 06.329
J0424+0204 0421+019    4 -1.000  0.104  0.094 -1.000  0.014  0.015  04 24 08.5620 +02 04 24.964
J0424+4636 0421+464    3 -1.000  0.279  0.284 -1.000  0.015  0.016  04 24 39.1653 +46 36 32.280
J0424-3756 0422-380    9  0.863  1.069  1.151  0.041  0.039  0.032  04 24 42.2436 -37 56 20.784
J0426+2327 0423+233    6 -1.000  0.136  0.151 -1.000  0.017  0.017  04 26 55.7347 +23 27 39.633
J0427+0457 0425+048    6 -1.000  0.244  0.230 -1.000  0.018  0.018  04 27 47.5705 +04 57 08.325
J0428-3756 0426-380    9  0.489  0.483  0.520  0.036  0.033  0.027  04 28 40.4242 -37 56 19.580
J0429+2724 0426+273    6 -1.000  0.141  0.147 -1.000  0.017  0.017  04 29 52.9607 +27 24 37.876
J0431+1731 0429+174    6 -1.000  0.231  0.222 -1.000  0.017  0.018  04 31 57.3792 +17 31 35.774
J0432+4138 3C119       4 -1.000  0.265  0.084 -1.000  0.020  0.014  04 32 36.5026 +41 38 28.447
J0433+0521 3C120       6 -1.000  0.711  0.625 -1.000  0.020  0.022  04 33 11.0955 +05 21 15.619
J0442-2825 0440-285    6  0.460  0.423  0.433  0.027  0.032  0.021  04 42 37.6571 -28 25 30.835
J0448+1127 0446+113    6 -1.000  0.130  0.136 -1.000  0.017  0.017  04 48 50.4120 +11 27 54.370
J0449+6332 0444+634    6 -1.000  0.397  0.434 -1.000  0.018  0.020  04 49 23.3105 +63 32 09.434
J0450+4056 0447+408    6 -1.000  0.134  0.135 -1.000  0.017  0.017  04 50 43.6796 +40 56 13.968
J0451+5935 0446+595    6 -1.000  0.148  0.136 -1.000  0.016  0.017  04 51 18.7218 +59 35 32.183
J0452+1236 0449+125 N  5 -1.000  0.068  0.092 -1.000  0.013  0.017  04 52 42.6001 +12 36 24.586
J0453+0128 0450+013    3 -1.000  0.182  0.174 -1.000  0.014  0.015  04 53 02.2386 +01 28 35.628
J0456+0400 0454+039    3 -1.000  0.166  0.147 -1.000  0.015  0.015  04 56 47.1747 +04 00 52.946
J0458+5508 0454+550    6 -1.000  0.227  0.190 -1.000  0.017  0.017  04 58 54.8402 +55 08 42.059
J0502+1338 0459+135    6 -1.000  0.176  0.161 -1.000  0.017  0.017  05 02 33.2195 +13 38 10.958
J0502+2516 0459+252    4 -1.000  0.512  0.450 -1.000  0.017  0.017  05 02 58.4747 +25 16 25.274
J0502+4139 0459+415    3 -1.000  0.148  0.131 -1.000  0.015  0.015  05 02 37.9882 +41 39 19.347
J0502-2057 0500-210 N  3 -1.000  0.145  0.143 -1.000  0.018  0.019  05 02 10.4053 -20 57 16.590
J0505+0459 0502+049    6 -1.000  0.694  0.652 -1.000  0.020  0.022  05 05 23.1847 +04 59 42.724
J0507+4645 0503+466    8  0.342 -1.000  0.281  0.047 -1.000  0.026  05 07 23.6588 +46 45 42.339
J0509+1011 0506+101    6 -1.000  0.346  0.327 -1.000  0.018  0.018  05 09 27.4570 +10 11 44.600
J0509+3528 0505+354    3 -1.000  0.105  0.095 -1.000  0.015  0.015  05 09 05.8461 +35 28 17.285
J0509+3951 0506+398    3 -1.000 -1.000  0.116 -1.000 -1.000  0.015  05 09 48.8174 +39 51 54.624
J0510+1800 0507+179    6 -1.000  1.586  1.537 -1.000  0.029  0.035  05 10 02.3691 +18 00 41.581
J0511+1357 0508+138    6 -1.000  0.226  0.163 -1.000  0.017  0.017  05 11 38.3196 +13 57 19.193
J0513-2159 0511-220    6 -1.000  0.293  0.294 -1.000  0.020  0.021  05 13 49.1143 -21 59 16.092
J0518+3306 0514+330    6  0.296  0.216  0.225  0.054  0.015  0.032  05 18 05.1424 +33 06 13.365
J0530-2503 0528-250    7 -1.000  0.152  0.131 -1.000  0.019  0.019  05 30 07.9627 -25 03 29.899
J0532-3848 0530-388    3  0.204  0.238 -1.000  0.033  0.028 -1.000  05 32 02.0618 -38 48 54.344
J0536+5038 0532+506    4 -1.000 -1.000  0.106 -1.000 -1.000  0.015  05 36 20.2319 +50 38 26.252
J0536-3401 0534-340    8  0.281  0.307  0.284  0.029  0.030  0.026  05 36 28.4323 -34 01 11.468
J0541+4729 0538+474    6 -1.000 -1.000  0.486 -1.000 -1.000  0.019  05 41 49.2455 +47 29 07.611
J0541+5312 0537+531    4 -1.000 -1.000  0.137 -1.000 -1.000  0.015  05 41 16.1740 +53 12 24.834
J0541+5550 0537+558    4 -1.000  0.215  0.209 -1.000  0.014  0.018  05 41 14.7577 +55 50 43.570
J0542+4951 3C147       5  0.375 -1.000  0.165  0.042 -1.000  0.016  05 42 36.1379 +49 51 07.233
J0542-0913 0540-092    4 -1.000  0.361  0.438 -1.000  0.019  0.018  05 42 55.8774 -09 13 31.005
J0547+1223 0544+123    3 -1.000  0.162  0.161 -1.000  0.014  0.015  05 47 06.2763 +12 23 46.244
J0547+2721 0544+273    5  0.281  0.296  0.264  0.051  0.015  0.021  05 47 34.1489 +27 21 56.842
J0550+2326 0547+234    6 -1.000  0.151  0.137 -1.000  0.017  0.017  05 50 47.3909 +23 26 48.176
J0552+3754 0548+378    8  0.324  0.288  0.276  0.044  0.015  0.026  05 52 17.9369 +37 54 25.282
J0557+2413 0554+242    6 -1.000  0.225  0.173 -1.000  0.017  0.017  05 57 04.7135 +24 13 55.298
J0559+5804 0554+580    6 -1.000  0.229  0.186 -1.000  0.014  0.018  05 59 13.3940 +58 04 03.446
J0601+2324 0558+234    6 -1.000  0.219  0.187 -1.000  0.017  0.017  06 01 47.3569 +23 24 53.484
J0603+1742 0600+177    5 -1.000  0.122  0.131 -1.000  0.018  0.015  06 03 09.1302 +17 42 16.810
J0604+1055 0602+109    3 -1.000  0.076  0.087 -1.000  0.013  0.014  06 04 49.3696 +10 55 40.374
J0604+2429 0601+245    6 -1.000  0.233  0.180 -1.000  0.020  0.017  06 04 55.1213 +24 29 55.036
J0605+0939 0602+096    6 -1.000  0.120  0.136 -1.000  0.018  0.017  06 05 10.1130 +09 39 13.610
J0607+6720 0602+673    6 -1.000  0.397  0.337 -1.000  0.017  0.018  06 07 52.6716 +67 20 55.410
J0613+1306 0611+131    5 -1.000  0.166  0.167 -1.000  0.021  0.015  06 13 57.6927 +13 06 45.400
J0613+2604 0610+260    6 -1.000  0.261  0.273 -1.000  0.020  0.018  06 13 50.1391 +26 04 36.719
J0614+6046 0609+607    5 -1.000  0.126  0.118 -1.000  0.016  0.014  06 14 23.8661 +60 46 21.755
J0620-2827 0618-284    3 -1.000  0.115 -1.000 -1.000  0.020 -1.000  06 20 29.3587 -28 27 36.083
J0625+4440 0621+446    7  0.167  0.180  0.166  0.032  0.014  0.022  06 25 18.2653 +44 40 01.626
J0630+1738 0627+176    6 -1.000  0.186  0.154 -1.000  0.017  0.018  06 30 07.2585 +17 38 12.931
J0632-2614 0630-261    3 -1.000  0.208 -1.000 -1.000  0.019 -1.000  06 32 06.5018 -26 14 14.035
J0634-2335 0632-235    7 -1.000  0.397  0.394 -1.000  0.022  0.026  06 34 59.0009 -23 35 11.957
J0636-0547 0634-057    3 -1.000  0.113  0.119 -1.000  0.016  0.017  06 36 48.3295 -05 47 07.545
J0637+3322 0634+334 N  5 -1.000  0.198  0.139 -1.000  0.025  0.018  06 37 55.9419 +33 22 06.251
J0639+7324 0633+734    6 -1.000  0.627  0.620 -1.000  0.020  0.021  06 39 21.9612 +73 24 58.040
J0641-0320 0639-032    3 -1.000  0.318  0.322 -1.000  0.017  0.018  06 41 51.1329 -03 20 48.582
J0642+3509 0639+352    3 -1.000 -1.000  0.116 -1.000 -1.000  0.014  06 42 58.1395 +35 09 18.378
J0643+0857 0640+090    3 -1.000  0.414  0.384 -1.000  0.016  0.017  06 43 26.4450 +08 57 38.011
J0643-1335 0641-135    6 -1.000  0.153  0.164 -1.000  0.019  0.019  06 43 32.3617 -13 35 49.878
J0648-1744 0646-176    7 -1.000  0.294  0.234 -1.000  0.021  0.021  06 48 28.4985 -17 44 05.441
J0650-1306 0647-130    8 -1.000  0.131  0.144 -1.000  0.017  0.019  06 50 12.4332 -13 06 26.580
J0653-1929 0651-194    6 -1.000  0.192  0.163 -1.000  0.019  0.024  06 53 57.8056 -19 29 39.677
J0654+4514 0650+453    7 -1.000  0.684  0.679 -1.000  0.022  0.023  06 54 23.7136 +45 14 23.545
J0654+5042 0650+507    7 -1.000  0.145  0.147 -1.000  0.019  0.017  06 54 22.0931 +50 42 23.873
J0655+4100 0651+410    9  0.248  0.244  0.225  0.037  0.023  0.025  06 55 10.0247 +41 00 10.160
J0656-0323 0653-033    3 -1.000  1.536  1.576 -1.000  0.027  0.036  06 56 11.1205 -03 23 06.782
J0657+2423 0654+244    9 -1.000  0.313  0.389 -1.000  0.034  0.031  06 57 05.6755 +24 23 55.394
J0659+0813 0656+082    3 -1.000  0.195  0.193 -1.000  0.015  0.015  06 59 17.9960 +08 13 30.953
J0702-2841 0700-286    3 -1.000  0.134  0.119 -1.000  0.018  0.023  07 02 40.4026 -28 41 50.047
J0709-0255 0707-028    6 -1.000  0.601  0.608 -1.000  0.020  0.022  07 09 45.0546 -02 55 17.496
J0712+5033 0708+506    7 -1.000 -1.000  0.261 -1.000 -1.000  0.018  07 12 43.6835 +50 33 22.707
J0713+1935 0710+196    5 -1.000  0.255  0.245 -1.000  0.015  0.029  07 13 55.6791 +19 35 00.409
J0713+4349 0710+439    4  0.287 -1.000  0.106  0.035 -1.000  0.015  07 13 38.1641 +43 49 17.207
J0714+7408 0708+742    6 -1.000  0.264  0.226 -1.000  0.019  0.019  07 14 36.1250 +74 08 10.144
J0718-1813 0716-181    2 -1.000  0.080 -1.000 -1.000  0.015 -1.000  07 18 14.1580 -18 13 04.055
J0720+4737 0716+477    7 -1.000  0.251  0.309 -1.000  0.019  0.018  07 20 21.4977 +47 37 44.124
J0724-0715 0721-071    6 -1.000  0.617  0.613 -1.000  0.019  0.025  07 24 17.2926 -07 15 20.353
J0725-2640 0723-265    8 -1.000  0.207  0.191 -1.000  0.023  0.020  07 25 24.4131 -26 40 32.678
J0728+2153 0725+219    6 -1.000  0.216  0.208 -1.000  0.018  0.018  07 28 20.6083 +21 53 06.390
J0728+5701 0724+571    5 -1.000  0.155  0.126 -1.000  0.020  0.016  07 28 49.6316 +57 01 24.374
J0731-2341 0728-235    9 -1.000  0.504  0.416 -1.000  0.022  0.023  07 31 06.6679 -23 41 47.870
J0733+0456 0731+050    6 -1.000  0.186  0.190 -1.000  0.018  0.018  07 33 57.4599 +04 56 14.496
J0733+5022 0730+504    9  0.314  0.298  0.280  0.026  0.020  0.019  07 33 52.5205 +50 22 09.062
J0735+4750 0731+479    7 -1.000  0.233  0.243 -1.000  0.019  0.019  07 35 02.3117 +47 50 08.427
J0737-1534 0734-154    6 -1.000  0.357  0.349 -1.000  0.021  0.021  07 37 16.2346 -15 34 05.878
J0738+1742 0735+178 C  6 -1.000  0.435  0.345 -1.000  0.018  0.019  07 38 07.3937 +17 42 18.998
J0738-0626 0736-063    6 -1.000  0.203  0.193 -1.000  0.019  0.019  07 38 57.1755 -06 26 58.056
J0739+0137 0736+017    3 -1.000  1.117  1.208 -1.000  0.022  0.029  07 39 18.0338 +01 37 04.617
J0742+4900 0738+491    9  0.256  0.275  0.245  0.027  0.020  0.019  07 42 02.7489 +49 00 15.608
J0742+5444 0738+548    7 -1.000  0.466  0.482 -1.000  0.019  0.020  07 42 39.7906 +54 44 24.666
J0743-3803 0741-379    3 -1.000  0.273 -1.000 -1.000  0.027 -1.000  07 43 44.8205 -38 03 56.402
J0745+1011 0742+103    6 -1.000  0.341  0.345 -1.000  0.019  0.019  07 45 33.0595 +10 11 12.692
J0745-2451 0743-247    7 -1.000  0.174  0.160 -1.000  0.020  0.018  07 45 10.2634 -24 51 43.766
J0747+7639 0740+767    5 -1.000  0.172  0.144 -1.000  0.019  0.016  07 47 14.6075 +76 39 17.271
J0748-1639 0745-165    3 -1.000  0.280  0.254 -1.000  0.016  0.017  07 48 03.0838 -16 39 50.253
J0749+7420 0743+744    6 -1.000  0.148  0.138 -1.000  0.018  0.018  07 49 22.4566 +74 20 41.591
J0750+1021 0747+104 N  6 -1.000  0.219  0.212 -1.000  0.018  0.018  07 50 32.8775 +10 21 26.776
J0758+1136 0755+117    5 -1.000  0.101  0.081 -1.000  0.014  0.017  07 58 07.6578 +11 36 46.047
J0802+1809 0759+183    4 -1.000  0.171  0.177 -1.000  0.014  0.019  08 02 48.0319 +18 09 49.249
J0804-2749 0802-276    6 -1.000  0.140  0.120 -1.000  0.022  0.017  08 04 51.4511 -27 49 11.319
J0805-0111 0802-010    6 -1.000  0.580  0.581 -1.000  0.020  0.021  08 05 12.8884 -01 11 13.795
J0806+4504 0803+452    6 -1.000  0.296  0.278 -1.000  0.026  0.019  08 06 33.4725 +45 04 32.271
J0808-0751 0805-077    6 -1.000  0.728  0.727 -1.000  0.022  0.023  08 08 15.5360 -07 51 09.886
J0815+3635 0812+367    9 -1.000  0.372  0.342 -1.000  0.026  0.021  08 15 25.9448 +36 35 15.148
J0824+2438 0821+248    8 -1.000  0.204  0.213 -1.000  0.028  0.018  08 24 33.0093 +24 38 43.115
J0824+3916 0821+394    3 -1.000 -1.000  0.555 -1.000 -1.000  0.018  08 24 55.4838 +39 16 41.904
J0826+1257 0824+131    3 -1.000  0.077  0.086 -1.000  0.013  0.015  08 26 54.4754 +12 57 02.095
J0826-2230 0823-223    3 -1.000  0.551  0.411 -1.000  0.022  0.016  08 26 01.5729 -22 30 27.203
J0827+5217 0824+524    8  0.168  0.200  0.220  0.026  0.025  0.017  08 27 53.6981 +52 17 58.296
J0828-3731 0826-373    6  0.758  0.698  0.776  0.035  0.036  0.026  08 28 04.7802 -37 31 06.281
J0830+2410 0827+243 C 36 -1.000  1.199  1.161 -1.000  0.025  0.029  08 30 52.0861 +24 10 59.820
J0835+6835 0830+687 N  6 -1.000  0.119  0.129 -1.000  0.019  0.014  08 35 47.6124 +68 35 11.501
J0836-2016 0834-201    6 -1.000  0.960  0.717 -1.000  0.029  0.025  08 36 39.2152 -20 16 59.504
J0837+2454 0834+250    6 -1.000  0.233  0.216 -1.000  0.021  0.017  08 37 40.2456 +24 54 23.121
J0842+1835 0839+187    6 -1.000  0.240  0.247 -1.000  0.017  0.018  08 42 05.0941 +18 35 40.990
J0849+5108 0846+513    6 -1.000  0.285  0.232 -1.000  0.021  0.017  08 49 57.9768 +51 08 29.023
J0850+3747 0847+379    3 -1.000 -1.000  0.115 -1.000 -1.000  0.015  08 50 24.7297 +37 47 09.477
J0852+2833 0849+287    6 -1.000  0.207  0.201 -1.000  0.017  0.018  08 52 05.1695 +28 33 59.729
J0854+5757 0850+581    3 -1.000 -1.000  0.115 -1.000 -1.000  0.015  08 54 41.9964 +57 57 29.939
J0858-1950 0855-196    3 -1.000  0.659  0.625 -1.000  0.020  0.021  08 58 05.3632 -19 50 36.935
J0900+4108 0857+413    4 -1.000  0.098  0.074 -1.000  0.019  0.014  09 00 21.4338 +41 08 22.989
J0901+0448 0858+050    3 -1.000  0.215  0.222 -1.000  0.014  0.016  09 01 11.8642 +04 48 58.833
J0902+4310 0859+433    3 -1.000 -1.000  0.227 -1.000 -1.000  0.015  09 02 30.9199 +43 10 14.165
J0903+4651 0859+470    6 -1.000  0.486  0.394 -1.000  0.021  0.018  09 03 03.9901 +46 51 04.137
J0904+4238 0900+428    6 -1.000  0.160  0.179 -1.000  0.021  0.017  09 04 15.6284 +42 38 04.764
J0904-3111 0902-309    6 -1.000  0.349  0.306 -1.000  0.024  0.019  09 04 20.5158 -31 11 25.667
J0905+2849 0902+290    6 -1.000  0.196  0.162 -1.000  0.018  0.018  09 05 41.7699 +28 49 28.300
J0906+6930 0901+697 N  3 -1.000  0.108  0.109 -1.000  0.013  0.014  09 06 30.7556 +69 30 30.829
J0908+1609 0906+163    3 -1.000  0.159  0.112 -1.000  0.014  0.015  09 08 55.9253 +16 09 54.763
J0914+0245 0912+029    3 -1.000  0.485  0.469 -1.000  0.016  0.018  09 14 37.9134 +02 45 59.246
J0917-2131 0915-213    6 -1.000  0.233  0.212 -1.000  0.023  0.023  09 17 27.0163 -21 31 34.462
J0919-1539 0916-154 N  3 -1.000  0.140  0.142 -1.000  0.016  0.017  09 19 06.1643 -15 39 06.547
J0920+4441 0917+449    6 -1.000 -1.000  1.328 -1.000 -1.000  0.029  09 20 58.4584 +44 41 53.985
J0923+4125 0920+416    6 -1.000 -1.000  0.231 -1.000 -1.000  0.018  09 23 31.3049 +41 25 27.439
J0923-2135 0921-213    6 -1.000  0.188  0.199 -1.000  0.023  0.022  09 23 38.8851 -21 35 47.128
J0925+3127 0922+316    6 -1.000  0.158  0.145 -1.000  0.018  0.018  09 25 43.6502 +31 27 10.803
J0933-1139 0931-114    6 -1.000  0.134  0.134 -1.000  0.019  0.019  09 33 34.4534 -11 39 25.475
J0936-0535 0934-053 N  6 -1.000  0.145  0.127 -1.000  0.017  0.018  09 36 36.6727 -05 35 52.472
J0938-0708 0936-069    6 -1.000  0.185  0.186 -1.000  0.018  0.018  09 38 56.1042 -07 08 00.618
J0948+4039 0945+408    6 -1.000 -1.000  0.478 -1.000 -1.000  0.019  09 48 55.3381 +40 39 44.586
J0954+2639 0951+268    3 -1.000 -1.000  0.091 -1.000 -1.000  0.015  09 54 39.7965 +26 39 24.543
J0958+3224 0955+326    6 -1.000  0.230  0.207 -1.000  0.021  0.017  09 58 20.9496 +32 24 02.209
J1007+1356 1004+141    6 -1.000  0.347  0.342 -1.000  0.018  0.019  10 07 41.4980 +13 56 29.600
J1007-1247 1004-125    6 -1.000  0.095  0.077 -1.000  0.015  0.017  10 07 15.2277 -12 47 45.996
J1008+0621 1005+066    6 -1.000  0.316  0.331 -1.000  0.018  0.019  10 08 00.8161 +06 21 21.215
J1010-0200 1008-017    6 -1.000  0.236  0.213 -1.000  0.018  0.018  10 10 51.6666 -02 00 19.574
J1013+2449 1011+250    3 -1.000  0.343  0.218 -1.000  0.014  0.015  10 13 53.4287 +24 49 16.440
J1013+3445 1010+350    6 -1.000  0.304  0.292 -1.000  0.018  0.018  10 13 49.6140 +34 45 50.783
J1014+2301 1012+232    6 -1.000  0.598  0.604 -1.000  0.020  0.021  10 14 47.0654 +23 01 16.570
J1016+0513 1013+054    6 -1.000  0.283  0.285 -1.000  0.018  0.018  10 16 03.1364 +05 13 02.341
J1016+2037 1013+208    6 -1.000  0.205  0.192 -1.000  0.017  0.018  10 16 44.3221 +20 37 47.305
J1018+3542 1015+359    6 -1.000  0.483  0.474 -1.000  0.019  0.020  10 18 10.9881 +35 42 39.440
J1018-3123 1016-311    6  0.251  0.281  0.261  0.024  0.023  0.020  10 18 28.7534 -31 23 53.849
J1022-1037 1020-103    4 -1.000  0.087  0.105 -1.000  0.014  0.019  10 22 32.8194 -10 37 44.308
J1023+3948 1020+400    6 -1.000  0.465  0.404 -1.000  0.016  0.020  10 23 11.5656 +39 48 15.385
J1024+1912 1022+194    6 -1.000  0.266  0.247 -1.000  0.017  0.018  10 24 44.8095 +19 12 20.415
J1024+2332 1022+237    6 -1.000  0.253  0.179 -1.000  0.017  0.018  10 24 53.6373 +23 32 33.963
J1031+7441 1027+749    6 -1.000  0.365  0.272 -1.000  0.018  0.018  10 31 22.0240 +74 41 58.345
J1033+6051 1030+611    6 -1.000 -1.000  0.526 -1.000 -1.000  0.020  10 33 51.4290 +60 51 07.334
J1035-2011 1032-199    6 -1.000  0.640  0.560 -1.000  0.020  0.021  10 35 02.1553 -20 11 34.359
J1037+2834 1034+288    4 -1.000  0.113  0.095 -1.000  0.014  0.015  10 37 43.8352 +28 34 59.459
J1038+4244 1035+430    6 -1.000 -1.000  0.131 -1.000 -1.000  0.018  10 38 18.1905 +42 44 42.760
J1039-1541 1036-154    6 -1.000  0.330  0.284 -1.000  0.017  0.017  10 39 06.7051 -15 41 06.692
J1043+2408 1040+244    6 -1.000  0.887  0.814 -1.000  0.021  0.024  10 43 09.0357 +24 08 35.409
J1045-2927 1043-291    6  0.211  0.202  0.176  0.023  0.022  0.020  10 45 40.6256 -29 27 26.333
J1046+5354 1043+541    6 -1.000  0.181  0.165 -1.000  0.013  0.018  10 46 24.0383 +53 54 26.234
J1048+7143 1044+719    6 -1.000  1.210  1.218 -1.000  0.025  0.030  10 48 27.6199 +71 43 35.938
J1051-3138 1048-313    6  0.235  0.223  0.177  0.026  0.024  0.022  10 51 04.7775 -31 38 14.307
J1054-0713 1052-069 N  3 -1.000 -1.000  0.078 -1.000 -1.000  0.017  10 54 41.0072 -07 13 26.290
J1057-2342 1054-234    6 -1.000  0.165  0.166 -1.000  0.019  0.017  10 57 24.4212 -23 42 01.712
J1102+2757 1059+282    6 -1.000  0.259  0.297 -1.000  0.018  0.018  11 02 14.2884 +27 57 08.689
J1103-3251 1101-325    5  0.159  0.156  0.134  0.026  0.024  0.020  11 03 31.5264 -32 51 16.693
J1104+3812 1101+384 C 28 -1.000 -1.000  0.257 -1.000 -1.000  0.020  11 04 27.3139 +38 12 31.798
J1106+2812 1103+284    6 -1.000  0.210  0.213 -1.000  0.017  0.018  11 06 07.2617 +28 12 47.064
J1116+0829 1113+087    6 -1.000  0.299  0.263 -1.000  0.018  0.018  11 16 09.9733 +08 29 22.032
J1118-1232 1115-122    6 -1.000  0.902  0.847 -1.000  0.020  0.023  11 18 17.1414 -12 32 54.261
J1121-0553 1118-056    6 -1.000  0.283  0.224 -1.000  0.016  0.016  11 21 25.1080 -05 53 56.439
J1127+2153 1125+221    3 -1.000  0.112  0.094 -1.000  0.018  0.013  11 27 50.4672 +21 53 34.806
J1128+1039 1126+109 N  6 -1.000  0.124  0.107 -1.000  0.017  0.018  11 28 45.5502 +10 39 06.956
J1133+0015 1130+005    6 -1.000  0.240  0.204 -1.000  0.015  0.016  11 33 03.0300 +00 15 48.980
J1136+3407 1133+344    6 -1.000  0.150  0.147 -1.000  0.016  0.017  11 36 27.3439 +34 07 39.483
J1141+6410 1138+644    4 -1.000  0.132  0.110 -1.000  0.014  0.016  11 41 12.2282 +64 10 05.507
J1145+0455 1142+052    6 -1.000  0.182  0.170 -1.000  0.019  0.018  11 45 21.3151 +04 55 26.688
J1146+5848 1143+590    5 -1.000 -1.000  0.112 -1.000 -1.000  0.016  11 46 26.9116 +58 48 34.263
J1146-2859 1143-287    6  0.289  0.272  0.267  0.021  0.024  0.018  11 46 26.1885 -28 59 18.504
J1147+2635 1145+268    6 -1.000  0.218  0.188 -1.000  0.017  0.017  11 47 59.7639 +26 35 42.332
J1147-0724 1145-071    6 -1.000  0.431  0.425 -1.000  0.017  0.018  11 47 51.5540 -07 24 41.141
J1147-3812 1144-379    6  1.656  1.510  1.803  0.039  0.050  0.034  11 47 01.3707 -38 12 11.023
J1150+2417 1147+245    6 -1.000  0.414  0.337 -1.000  0.018  0.018  11 50 19.2121 +24 17 53.835
J1150-0640 1147-063    6 -1.000  0.440  0.396 -1.000  0.017  0.018  11 50 23.9867 -06 40 26.572
J1152-0841 1149-084    6 -1.000  0.398  0.282 -1.000  0.017  0.017  11 52 17.2095 -08 41 03.313
J1153+0955 1151+102    6 -1.000  0.252  0.221 -1.000  0.018  0.018  11 53 48.5273 +09 55 54.889
J1153+4931 1150+497    6 -1.000  2.029  1.895 -1.000  0.032  0.041  11 53 24.4666 +49 31 08.830
J1153+8058 1150+812    6 -1.000  0.421  0.297 -1.000  0.015  0.018  11 53 12.4992 +80 58 29.154
J1159+2914 1156+295 C 12 -1.000 -1.000  0.889 -1.000 -1.000  0.030  11 59 31.8339 +29 14 43.826
J1159-0940 1156-094    6 -1.000  0.209  0.191 -1.000  0.016  0.016  11 59 12.7117 -09 40 52.048
J1201+1431 1159+148    6 -1.000  0.274  0.248 -1.000  0.019  0.019  12 01 44.2688 +14 31 36.449
J1205-2634 1202-262    6  0.440  0.327  0.362  0.021  0.024  0.017  12 05 33.2123 -26 34 04.464
J1207+2754 1204+281    6 -1.000  0.321  0.266 -1.000  0.015  0.016  12 07 27.9004 +27 54 58.849
J1209-2406 1206-238    6 -1.000  0.689  0.612 -1.000  0.025  0.018  12 09 02.4451 -24 06 20.759
J1209-3214 1207-319    5  0.178  0.162  0.133  0.025  0.027  0.020  12 09 40.0446 -32 14 53.108
J1213-1003 1210-097    5 -1.000  0.090  0.070 -1.000  0.016  0.017  12 13 22.9428 -10 03 25.267
J1215+3448 1213+350    6 -1.000  0.282  0.179 -1.000  0.015  0.015  12 15 55.6010 +34 48 15.220
J1215-0628 1212-061    6 -1.000  0.144  0.142 -1.000  0.016  0.016  12 15 14.3940 -06 28 03.930
J1215-1731 1213-172    6 -1.000  0.934  0.870 -1.000  0.022  0.025  12 15 46.7517 -17 31 45.403
J1217+5835 1214+588    6 -1.000 -1.000  0.140 -1.000 -1.000  0.018  12 17 11.0188 +58 35 26.246
J1217-0029 1215-002    6 -1.000  0.245  0.211 -1.000  0.016  0.016  12 17 58.7290 -00 29 46.299
J1218+1105 1215+113    3 -1.000  0.075  0.081 -1.000  0.015  0.015  12 18 26.0922 +11 05 05.262
J1218-0119 1216-010    4 -1.000  0.135  0.107 -1.000  0.016  0.013  12 18 34.9298 -01 19 54.341
J1220+3431 1217+348    5 -1.000  0.100  0.076 -1.000  0.014  0.015  12 20 08.2941 +34 31 21.742
J1221+2813 1219+285 C  6 -1.000 -1.000  0.232 -1.000 -1.000  0.024  12 21 31.6905 +28 13 58.500
J1223+0650 1221+071    4 -1.000  0.139  0.094 -1.000  0.015  0.016  12 23 54.6242 +06 50 02.571
J1224+0330 1222+037    6 -1.000  0.290  0.256 -1.000  0.016  0.016  12 24 52.4219 +03 30 50.292
J1230+1223 3C274       6 -1.000  1.269  1.304 -1.000  0.027  0.032  12 30 49.4233 +12 23 28.043
J1233+8054 1231+811    5 -1.000  0.077  0.098 -1.000  0.015  0.016  12 33 12.8931 +80 54 33.971
J1233-1025 1230-101    4 -1.000  0.092  0.092 -1.000  0.017  0.016  12 33 13.1648 -10 25 18.438
J1239-1023 1237-101    6 -1.000  0.285  0.213 -1.000  0.017  0.017  12 39 43.0614 -10 23 28.692
J1242+3720 1239+376    6 -1.000  0.142  0.108 -1.000  0.014  0.015  12 42 09.8123 +37 20 05.692
J1242+3751 1240+381    6 -1.000  0.115  0.136 -1.000  0.014  0.015  12 42 51.3690 +37 51 00.025
J1246-2547 1244-255    6 -1.000  1.212  1.037 -1.000  0.032  0.022  12 46 46.8020 -25 47 49.289
J1251-1927 1248-191 N  3 -1.000  0.114  0.084 -1.000  0.019  0.014  12 51 35.2886 -19 27 54.194
J1257-3155 1255-316    6  0.598  0.480  0.436  0.027  0.031  0.021  12 57 59.0608 -31 55 16.851
J1258-1800 1255-177    6 -1.000  0.675  0.578 -1.000  0.020  0.021  12 58 38.3017 -18 00 03.124
J1259-2310 1256-229    6 -1.000  0.419  0.353 -1.000  0.022  0.019  12 59 08.4620 -23 10 38.654
J1300+5029 1258+507    6 -1.000  0.189  0.113 -1.000  0.016  0.018  13 00 41.2470 +50 29 36.765
J1302+5748 1300+580    3 -1.000  0.269  0.302 -1.000  0.013  0.017  13 02 52.4652 +57 48 37.609
J1310+3220 1308+326 C 28 -1.000 -1.000  1.986 -1.000 -1.000  0.040  13 10 28.6638 +32 20 43.782
J1310+3233 1308+328    6 -1.000 -1.000  0.289 -1.000 -1.000  0.016  13 10 59.4027 +32 33 34.449
J1311+5513 1308+554    5 -1.000  0.197  0.196 -1.000  0.014  0.018  13 11 03.2107 +55 13 54.322
J1312-0424 1310-041    6 -1.000  0.137  0.131 -1.000  0.016  0.016  13 12 50.9012 -04 24 49.891
J1313-2722 1310-271    4  0.138  0.129  0.144  0.022  0.024  0.017  13 13 01.4214 -27 22 58.846
J1319+5148 1317+520    5 -1.000  0.106  0.118 -1.000  0.012  0.017  13 19 46.1980 +51 48 05.777
J1323+7942 1323+799    6 -1.000  0.182  0.128 -1.000  0.016  0.016  13 23 51.5699 +79 42 51.846
J1324-3235 1321-323    6  0.199  0.191  0.189  0.028  0.031  0.021  13 24 11.8606 -32 35 35.591
J1332-0509 1329-049    6 -1.000  0.508  0.471 -1.000  0.018  0.019  13 32 04.4646 -05 09 43.305
J1333-1950 1331-195    6 -1.000  0.302  0.284 -1.000  0.019  0.019  13 33 45.1756 -19 50 42.343
J1334-1150 1331-115    6 -1.000  0.221  0.180 -1.000  0.017  0.017  13 34 04.1907 -11 50 14.271
J1335+4542 1333+459    6 -1.000  0.226  0.200 -1.000  0.015  0.020  13 35 21.9622 +45 42 38.231
J1335-0511 1333-049    6 -1.000  0.165  0.107 -1.000  0.016  0.016  13 35 56.4767 -05 11 41.659
J1336-0829 1333-082    6 -1.000  0.530  0.322 -1.000  0.018  0.018  13 36 08.2598 -08 29 51.796
J1339-2620 1336-260    6 -1.000  0.451  0.347 -1.000  0.024  0.018  13 39 19.8907 -26 20 30.495
J1341+2816 1338+285    6 -1.000 -1.000  0.116 -1.000 -1.000  0.015  13 41 15.2827 +28 16 05.076
J1342-2051 1339-206    6 -1.000  0.568  0.489 -1.000  0.020  0.021  13 42 04.7395 -20 51 29.541
J1342-2900 1339-287    6  0.354  0.344  0.309  0.025  0.029  0.020  13 42 15.3456 -29 00 41.831
J1344-1723 1341-171    6 -1.000  0.208  0.169 -1.000  0.018  0.018  13 44 14.4024 -17 23 40.396
J1345+4452 1343+451    6 -1.000  0.551  0.536 -1.000  0.016  0.022  13 45 33.1724 +44 52 59.572
J1345+5332 1343+537    3 -1.000  0.339  0.357 -1.000  0.015  0.019  13 45 45.3552 +53 32 52.288
J1349-1132 1346-113    5 -1.000  0.100  0.090 -1.000  0.018  0.016  13 49 31.4432 -11 32 53.829
J1351-2912 1348-289    6  0.301  0.311  0.278  0.024  0.027  0.019  13 51 46.8387 -29 12 17.650
J1353+7532 1352+757    6 -1.000  0.165  0.138 -1.000  0.015  0.016  13 53 23.1680 +75 32 57.735
J1354-0206 1351-018    6 -1.000  0.356  0.250 -1.000  0.016  0.016  13 54 06.8953 -02 06 03.190
J1354-1041 1352-104    6 -1.000  0.502  0.484 -1.000  0.018  0.019  13 54 46.5186 -10 41 02.656
J1357+1919 1354+195    6 -1.000  0.853  0.809 -1.000  0.019  0.022  13 57 04.4366 +19 19 07.372
J1357-1744 1354-174    3 -1.000  0.121  0.095 -1.000  0.019  0.018  13 57 06.0741 -17 44 01.905
J1408-2900 1405-287    6  0.450  0.454  0.401  0.024  0.029  0.019  14 08 49.6137 -29 00 23.608
J1409-2657 1406-267    6  0.364  0.293  0.245  0.022  0.026  0.018  14 09 50.1697 -26 57 36.980
J1419+2706 1417+273    6 -1.000 -1.000  0.319 -1.000 -1.000  0.016  14 19 59.2970 +27 06 25.552
J1419+5423 1418+546    6 -1.000  0.214  0.183 -1.000  0.016  0.023  14 19 46.5974 +54 23 14.787
J1419-1928 1417-192    6 -1.000  0.273  0.228 -1.000  0.020  0.020  14 19 49.7387 -19 28 25.267
J1422-2308 1419-229    6 -1.000  0.265  0.236 -1.000  0.020  0.020  14 22 37.1063 -23 08 30.137
J1429+5406 1427+543    4 -1.000  0.155  0.162 -1.000  0.016  0.019  14 29 21.8787 +54 06 11.122
J1433-1548 1430-155    6 -1.000  0.258  0.152 -1.000  0.018  0.018  14 33 21.4593 -15 48 44.687
J1434+1952 1432+200    6 -1.000  0.265  0.213 -1.000  0.015  0.015  14 34 39.7933 +19 52 00.735
J1438+3710 1436+373    6 -1.000  0.291  0.320 -1.000  0.019  0.019  14 38 53.6109 +37 10 35.416
J1438-2204 1435-218    6 -1.000  0.379  0.279 -1.000  0.020  0.020  14 38 09.4693 -22 04 54.748
J1438-3122 1435-311    5  0.207  0.166  0.176  0.027  0.029  0.021  14 38 10.7856 -31 22 28.525
J1439-1531 1437-153    6 -1.000  0.178  0.158 -1.000  0.018  0.017  14 39 56.8720 -15 31 50.555
J1440+0157 1438+021    6 -1.000  0.166  0.121 -1.000  0.015  0.015  14 40 59.4958 +01 57 44.151
J1440+3820 1438+385    4 -1.000  0.126  0.091 -1.000  0.015  0.015  14 40 22.3360 +38 20 13.616
J1443+5201 1441+522    6 -1.000  0.405  0.400 -1.000  0.015  0.017  14 43 02.7606 +52 01 37.298
J1445-1614 1442-160 N  6 -1.000  0.135  0.116 -1.000  0.017  0.017  14 45 09.5747 -16 14 10.759
J1445-1629 1443-162    6 -1.000  0.377  0.350 -1.000  0.018  0.018  14 45 53.3762 -16 29 01.619
J1446+1721 1444+175    6 -1.000  0.285  0.261 -1.000  0.015  0.015  14 46 35.3462 +17 21 07.581
J1448+0402 1446+042    6 -1.000  0.161  0.133 -1.000  0.015  0.015  14 48 50.3610 +04 02 19.891
J1448-1620 1445-161    6 -1.000  0.236  0.236 -1.000  0.017  0.017  14 48 15.0541 -16 20 24.549
J1454-3747 1451-375    6  0.985  0.708  0.958  0.037  0.042  0.029  14 54 27.4097 -37 47 33.144
J1458+0416 1456+044    6 -1.000  0.221  0.202 -1.000  0.015  0.015  14 58 59.3562 +04 16 13.820
J1458+3720 1456+375    4 -1.000  0.104  0.113 -1.000  0.015  0.015  14 58 44.7944 +37 20 21.622
J1500+4751 1459+480    6 -1.000  0.289  0.261 -1.000  0.015  0.016  15 00 48.6542 +47 51 15.538
J1506+3730 1504+377    6 -1.000  0.681  0.590 -1.000  0.021  0.025  15 06 09.5299 +37 30 51.132
J1506+8319 1510+835    6 -1.000  0.146  0.155 -1.000  0.015  0.019  15 06 24.7150 +83 19 28.035
J1510-0543 1508-055    3 -1.000  0.364  0.384 -1.000  0.016  0.017  15 10 53.5914 -05 43 07.417
J1512+0203 1509+022    6 -1.000  0.187  0.177 -1.000  0.015  0.015  15 12 15.7417 +02 03 16.979
J1514+0252 1512+030    6 -1.000  0.154  0.135 -1.000  0.015  0.015  15 14 34.7344 +02 52 48.507
J1516+1932 1514+197    6 -1.000  0.823  0.752 -1.000  0.019  0.021  15 16 56.7961 +19 32 12.991
J1517-2422 1514-241    6 -1.000  1.598  1.221 -1.000  0.030  0.030  15 17 41.8131 -24 22 19.476
J1521+4336 1520+437    6 -1.000  0.349  0.330 -1.000  0.016  0.017  15 21 49.6138 +43 36 39.268
J1522+3144 1520+319    6 -1.000 -1.000  0.236 -1.000 -1.000  0.016  15 22 09.9917 +31 44 14.381
J1522-2730 1519-273    6  0.431  0.365  0.347  0.022  0.026  0.018  15 22 37.6759 -27 30 10.785
J1524+1521 1522+155    6 -1.000  0.236  0.231 -1.000  0.015  0.015  15 24 41.6114 +15 21 21.050
J1532-2716 1529-271    5  0.127  0.128  0.105  0.022  0.023  0.018  15 32 02.5716 -27 16 37.917
J1540+1447 1538+149    6 -1.000  0.773  0.742 -1.000  0.019  0.021  15 40 49.4915 +14 47 45.884
J1550+0527 1548+056    6 -1.000  1.244  0.445 -1.000  0.023  0.020  15 50 35.2692 +05 27 10.448
J1550-0538 1547-054    6 -1.000  0.141  0.133 -1.000  0.015  0.016  15 50 29.8475 -05 38 11.016
J1553-2358 1550-238 N  6 -1.000  0.140  0.123 -1.000  0.021  0.020  15 53 55.8550 -23 58 41.448
J1558+5625 1557+565    6 -1.000  0.117  0.118 -1.000  0.014  0.015  15 58 48.2889 +56 25 14.119
J1600-0722 1558-072    6 -1.000  0.226  0.197 -1.000  0.016  0.016  16 00 56.4765 -07 22 05.224
J1607+1551 1604+159    6 -1.000  0.311  0.251 -1.000  0.015  0.015  16 07 06.4304 +15 51 34.485
J1610-3958 1606-398    6 -1.000  0.668  0.694 -1.000  0.038  0.028  16 10 21.8791 -39 58 58.328
J1611+1856 1609+190    6 -1.000  0.184  0.157 -1.000  0.014  0.015  16 11 49.0475 +18 56 38.107
J1613+3412 1611+343 C 13 -1.000 -1.000  2.111 -1.000 -1.000  0.043  16 13 41.0642 +34 12 47.908
J1618+0819 1616+084 N  5 -1.000  0.100  0.082 -1.000  0.015  0.014  16 18 26.9355 +08 19 50.682
J1625-2527 1622-253    6 -1.000  1.452  1.294 -1.000  0.036  0.024  16 25 46.8916 -25 27 38.326
J1635+3808 1633+38  C  9 -1.000 -1.000  2.192 -1.000 -1.000  0.045  16 35 15.4929 +38 08 04.500
J1639+5357 1638+540    3 -1.000  0.108  0.093 -1.000  0.014  0.013  16 39 39.8429 +53 57 47.117
J1641+2257 1639+230    6 -1.000  0.211  0.211 -1.000  0.015  0.016  16 41 25.2275 +22 57 04.032
J1642+2523 1640+254    6 -1.000  0.476  0.450 -1.000  0.016  0.017  16 42 40.4118 +25 23 07.682
J1642+3948 3C345    C 24 -1.000  2.864  2.850 -1.000  0.046  0.060  16 42 58.8099 +39 48 36.993
J1642+6856 1642+690    6 -1.000  1.587  1.466 -1.000  0.027  0.032  16 42 07.8485 +68 56 39.756
J1642-0621 1639-062    6 -1.000  1.154  1.133 -1.000  0.023  0.027  16 42 02.1777 -06 21 23.695
J1644-0743 1642-076 N  6 -1.000  0.115  0.110 -1.000  0.016  0.016  16 44 52.0606 -07 43 43.178
J1646+4059 1645+410    6 -1.000 -1.000  0.199 -1.000 -1.000  0.015  16 46 56.8586 +40 59 17.172
J1648+4104 1646+411    6 -1.000 -1.000  0.227 -1.000 -1.000  0.015  16 48 29.2579 +41 04 05.553
J1649+0626 1647+065    6 -1.000  0.162  0.152 -1.000  0.015  0.015  16 49 50.4914 +06 26 53.449
J1650-2943 1647-296    6  1.187  1.127  1.121  0.028  0.037  0.024  16 50 39.5441 -29 43 46.954
J1652+0618 1649+063    6 -1.000  0.193  0.204 -1.000  0.015  0.015  16 52 01.4000 +06 18 55.354
J1653+3107 1651+312    6 -1.000  0.374  0.297 -1.000  0.015  0.016  16 53 29.9106 +31 07 56.872
J1653+3945 DA426       6 -1.000 -1.000  0.343 -1.000 -1.000  0.016  16 53 52.2166 +39 45 36.608
J1658+3443 1656+348    6 -1.000  0.144  0.125 -1.000  0.014  0.015  16 58 01.4192 +34 43 28.401
J1658-0739 1656-075    6 -1.000  0.199  0.089 -1.000  0.015  0.016  16 58 44.0619 -07 39 17.694
J1700-2610 1657-261    6  1.044 -1.000  0.919  0.026 -1.000  0.027  17 00 53.1540 -26 10 51.725
J1701+3954 1659+399    6 -1.000 -1.000  0.169 -1.000 -1.000  0.015  17 01 24.6348 +39 54 37.091
J1711-2509 1708-250    6 -1.000  0.187  0.143 -1.000  0.021  0.019  17 11 23.1022 -25 09 01.562
J1713-2658 1710-269    6  0.314  0.270  0.119  0.022  0.025  0.021  17 13 31.2755 -26 58 52.527
J1713-3418 1709-342    6  0.378  0.321  0.364  0.032  0.035  0.024  17 13 09.9415 -34 18 29.427
J1716-0452 1713-048    6 -1.000  0.210  0.170 -1.000  0.015  0.016  17 16 26.4880 -04 52 11.945
J1726+2717 1724+273 N  6 -1.000  0.213  0.203 -1.000  0.015  0.015  17 26 53.4070 +27 17 16.313
J1728+1215 1725+123    6 -1.000  0.631  0.596 -1.000  0.017  0.019  17 28 07.0512 +12 15 39.485
J1728+5013 1727+502    3 -1.000 -1.000  0.064 -1.000 -1.000  0.013  17 28 18.6240 +50 13 10.469
J1733-0456 1730-049 N  5 -1.000  0.134  0.091 -1.000  0.015  0.015  17 33 33.0088 -04 56 01.942
J1735+5049 1734+508    6 -1.000 -1.000  0.335 -1.000 -1.000  0.015  17 35 49.0051 +50 49 11.565
J1736+0631 1734+065 N  6 -1.000  0.125  0.102 -1.000  0.015  0.015  17 36 28.5816 +06 31 47.542
J1745-2820 1742-283    6  0.140  0.163  0.143  0.022  0.026  0.018  17 45 52.4952 -28 20 26.292
J1745-2900 SGR-A       6  1.289  1.227  1.059  0.030  0.040  0.024  17 45 40.0360 -29 00 28.167
J1748+7005 1749+701    6 -1.000  0.533  0.525 -1.000  0.016  0.019  17 48 32.8403 +70 05 50.768
J1752+0611 1749+062    5 -1.000  0.099  0.082 -1.000  0.015  0.014  17 52 14.6687 +06 11 48.155
J1752-1011 1749-101    6 -1.000  0.169  0.177 -1.000  0.016  0.017  17 52 36.9741 -10 11 44.732
J1756+1535 1754+155    6 -1.000  0.356  0.335 -1.000  0.015  0.016  17 56 53.1021 +15 35 20.826
J1801+4404 1800+440    6 -1.000 -1.000  0.450 -1.000 -1.000  0.016  18 01 32.3148 +44 04 21.900
J1804+0101 1801+010    6 -1.000  0.225  0.121 -1.000  0.015  0.015  18 04 15.9845 +01 01 32.406
J1805+1714 1803+172    5 -1.000  0.098  0.073 -1.000  0.014  0.014  18 05 47.4363 +17 14 55.922
J1807+2204 1805+220    3 -1.000  0.083  0.080 -1.000  0.015  0.015  18 07 38.8061 +22 04 56.411
J1809+2758 1807+279    4 -1.000  0.176  0.145 -1.000  0.015  0.013  18 09 11.9786 +27 58 11.799
J1815+1623 1813+163 N  6 -1.000  0.151  0.139 -1.000  0.014  0.015  18 15 14.8553 +16 23 46.307
J1819+3845 1817+387    6 -1.000  0.148  0.151 -1.000  0.014  0.015  18 19 26.5473 +38 45 01.786
J1820-2528 1817-254    6  0.624  0.638  0.517  0.023  0.023  0.023  18 20 57.8486 -25 28 12.584
J1824+0119 1822+012    6 -1.000  0.170  0.143 -1.000  0.015  0.016  18 24 48.1434 +01 19 34.201
J1824+5651 1823+568    6 -1.000 -1.000  1.246 -1.000 -1.000  0.027  18 24 07.0683 +56 51 01.490
J1826-2924 1823-294    6  0.305  0.292  0.243  0.024  0.028  0.019  18 26 20.5991 -29 24 24.952
J1830+0619 1827+062    6 -1.000  0.688  0.655 -1.000  0.018  0.019  18 30 05.9398 +06 19 15.952
J1832+1357 1830+139    6 -1.000  0.234  0.229 -1.000  0.015  0.015  18 32 43.4710 +13 57 44.400
J1832-1035 1829-106    6 -1.000  0.396  0.290 -1.000  0.017  0.017  18 32 20.8364 -10 35 11.200
J1832-2039 1829-207    6 -1.000  0.353  0.297 -1.000  0.018  0.019  18 32 11.0465 -20 39 48.202
J1833-210B 1830-21B    3 -1.000  2.365  1.412 -1.000  0.040  0.034  18 33 39.8396 -21 03 41.277
J1835+6119 1834+612    6 -1.000  0.093  0.090 -1.000  0.014  0.015  18 35 19.6752 +61 19 40.013
J1840+2457 1838+249 N  3 -1.000  0.093  0.088 -1.000  0.014  0.013  18 40 03.4417 +24 57 41.220
J1848+3244 1846+326    6 -1.000  0.381  0.344 -1.000  0.016  0.017  18 48 34.3611 +32 44 00.139
J1851+6100 1851+609    5 -1.000 -1.000  0.090 -1.000 -1.000  0.014  18 51 52.3606 +61 00 38.778
J1858+0313 1855+031    6 -1.000  0.639  0.619 -1.000  0.018  0.019  18 58 02.3528 +03 13 16.299
J1907+0127 1904+013    6 -1.000  0.164  0.121 -1.000  0.015  0.015  19 07 11.9961 +01 27 08.961
J1920-0236 1918-026    6 -1.000  0.268  0.244 -1.000  0.016  0.016  19 20 43.2621 -02 36 11.606
J1928+0848 1926+087    4 -1.000  0.078  0.089 -1.000  0.015  0.014  19 28 40.8554 +08 48 48.412
J1930+1532 1928+154    6 -1.000  0.329  0.302 -1.000  0.016  0.017  19 30 52.7669 +15 32 34.427
J1938-1749 1935-179    6 -1.000  0.208  0.176 -1.000  0.018  0.018  19 38 04.9582 -17 49 20.387
J1948+3556 1946+358    6 -1.000  0.253  0.231 -1.000  0.015  0.015  19 48 04.5201 +35 56 20.670
J1949-1957 1946-200    6 -1.000  0.223  0.157 -1.000  0.019  0.018  19 49 53.4201 -19 57 13.330
J1956-3225 1953-325    6  0.440  0.391  0.385  0.029  0.033  0.022  19 56 59.4552 -32 25 46.007
J1957-3845 1954-388    6  1.248  1.183  1.452  0.039  0.047  0.032  19 57 59.8192 -38 45 06.355
J2000-1325 1957-135    6 -1.000  1.121  0.795 -1.000  0.023  0.024  20 00 42.1451 -13 25 33.533
J2001+2416 1959+241    4 -1.000  0.086  0.084 -1.000  0.014  0.012  20 01 53.7779 +24 16 39.989
J2001+3323 1959+332    6 -1.000  0.105  0.106 -1.000  0.015  0.015  20 01 42.2091 +33 23 44.766
J2002+4725 2000+472    6 -1.000 -1.000  0.290 -1.000 -1.000  0.016  20 02 10.4182 +47 25 28.773
J2004+7355 2005+737 N  6 -1.000  0.241  0.228 -1.000  0.015  0.016  20 04 17.1211 +73 55 05.996
J2007+0636 2004+064    6 -1.000  0.168  0.125 -1.000  0.015  0.015  20 07 11.9153 +06 36 44.596
J2008-0418 2005-044    5 -1.000  0.090  0.072 -1.000  0.015  0.015  20 08 24.4292 -04 18 29.297
J2009+3543 2008+355    6 -1.000  0.322  0.262 -1.000  0.015  0.016  20 09 57.6377 +35 43 18.003
J2009+7229 2010+723    6 -1.000  0.320  0.264 -1.000  0.015  0.016  20 09 52.3038 +72 29 19.350
J2015-1252 2012-130 N  4 -1.000  0.101  0.098 -1.000  0.016  0.017  20 15 13.6981 -12 52 56.955
J2016+1632 2013+163    6 -1.000  0.316  0.287 -1.000  0.016  0.016  20 16 13.8600 +16 32 34.112
J2018+0831 2015+083    6 -1.000  0.116  0.109 -1.000  0.015  0.016  20 18 11.3119 +08 31 54.547
J2018+3851 2016+386    6 -1.000  0.208  0.204 -1.000  0.015  0.015  20 18 31.0242 +38 51 19.383
J2018-0509 2016-053 N  5 -1.000  0.103  0.101 -1.000  0.015  0.015  20 18 57.7615 -05 09 29.366
J2020+2942 2018+295    6 -1.000  0.184  0.152 -1.000  0.015  0.015  20 20 06.5634 +29 42 14.148
J2023-0123 2020-015    6 -1.000  0.117  0.095 -1.000  0.015  0.015  20 23 32.8163 -01 23 42.153
J2024-3253 2021-330    6  0.448  0.386  0.355  0.030  0.033  0.023  20 24 35.5764 -32 53 35.911
J2025+3343 2023+336    6 -1.000  2.626  2.266 -1.000  0.041  0.047  20 25 10.8421 +33 43 00.214
J2025-2845 2022-289    6  0.273  0.265  0.217  0.025  0.028  0.019  20 25 53.6128 -28 45 48.697
J2031+0239 2029+024    6 -1.000  0.218  0.169 -1.000  0.015  0.015  20 31 47.2511 +02 39 37.283
J2031+1219 2029+121    6 -1.000  1.264  1.135 -1.000  0.024  0.027  20 31 54.9942 +12 19 41.340
J2049+1003 2047+098    6 -1.000  0.312  0.291 -1.000  0.015  0.016  20 49 45.8649 +10 03 14.398
J2050+0407 2047+039    6 -1.000  0.301  0.214 -1.000  0.015  0.016  20 50 06.2405 +04 07 48.890
J2050+3127 CL4         6 -1.000  0.229  0.175 -1.000  0.015  0.015  20 50 51.1314 +31 27 27.373
J2050+3619 2048+361    6 -1.000  0.354  0.270 -1.000  0.016  0.016  20 50 02.2846 +36 19 52.502
J2050-2628 2047-266    6  0.191  0.187  0.171  0.021  0.024  0.017  20 50 24.6938 -26 28 18.057
J2051+1743 2049+175    6 -1.000  0.558  0.446 -1.000  0.016  0.017  20 51 35.5829 +17 43 36.900
J2056-3208 2053-323    6  0.790  0.618  0.557  0.029  0.034  0.022  20 56 25.0702 -32 08 47.800
J2057-3734 2054-377    6  0.376  0.302  0.336  0.034  0.037  0.025  20 57 41.6034 -37 34 02.990
J2101+0341 2059+034    6 -1.000  1.235  1.140 -1.000  0.024  0.027  21 01 38.8341 +03 41 31.320
J2101-2933 2058-297    6  0.674  0.560  0.450  0.025  0.030  0.020  21 01 01.6599 -29 33 27.836
J2108+1430 2106+143    6 -1.000  0.407  0.363 -1.000  0.016  0.017  21 08 41.0321 +14 30 27.012
J2109+3532 2107+353    6 -1.000  0.513  0.381 -1.000  0.016  0.017  21 09 31.8787 +35 32 57.597
J2109-4110 2106-413    5 -1.000  0.174  0.173 -1.000  0.036  0.026  21 09 33.1886 -41 10 20.605
J2114+2832 2112+283    6 -1.000  0.294  0.249 -1.000  0.015  0.016  21 14 58.3336 +28 32 57.196
J2115-1416 2112-144    6 -1.000  0.123  0.119 -1.000  0.017  0.017  21 15 18.4355 -14 16 43.372
J2120+4434 2118+443    6 -1.000 -1.000  0.236 -1.000 -1.000  0.015  21 20 31.7742 +44 34 34.264
J2123+5500 2121+547    6 -1.000  0.199  0.193 -1.000  0.013  0.016  21 23 05.3134 +55 00 27.325
J2124-1941 2121-199 N  3 -1.000  0.123  0.110 -1.000  0.019  0.015  21 24 44.6392 -19 41 43.410
J2125+0441 2122+044    6 -1.000  0.213  0.193 -1.000  0.015  0.016  21 25 29.2554 +04 41 35.521
J2131-1207 2128-123    6 -1.000  1.094  0.408 -1.000  0.023  0.018  21 31 35.2617 -12 07 04.796
J2133+1443 2131+145 N  6 -1.000  0.098  0.095 -1.000  0.015  0.016  21 33 37.3890 +14 43 46.466
J2137+5101 2135+508    6 -1.000  0.906  0.932 -1.000  0.017  0.023  21 37 00.9862 +51 01 36.129
J2143+1743 2141+175    6 -1.000  0.579  0.532 -1.000  0.017  0.018  21 43 35.5445 +17 43 48.787
J2145+1115 2142+110    6 -1.000  0.213  0.169 -1.000  0.016  0.016  21 45 18.7750 +11 15 27.312
J2146+0427 2144+042    5 -1.000  0.098  0.095 -1.000  0.015  0.014  21 46 55.1919 +04 27 25.477
J2146-1525 2143-156    6 -1.000  0.811  0.622 -1.000  0.021  0.022  21 46 22.9793 -15 25 43.885
J2147+0929 2144+092    6 -1.000  0.801  0.760 -1.000  0.019  0.022  21 47 10.1629 +09 29 46.672
J2151+0552 2149+056    6 -1.000  0.135  0.125 -1.000  0.015  0.015  21 51 37.8754 +05 52 12.954
J2153-1136 2151-118 N  5 -1.000  0.123  0.079 -1.000  0.016  0.015  21 53 50.2418 -11 36 14.093
J2156-0037 2153-008    6 -1.000  0.630  0.488 -1.000  0.017  0.018  21 56 14.7579 -00 37 04.594
J2157+1014 2154+100    6 -1.000  0.173  0.130 -1.000  0.015  0.016  21 57 12.8604 +10 14 24.798
J2157+3127 2155+312    6 -1.000  0.659  0.591 -1.000  0.017  0.019  21 57 28.8238 +31 27 01.351
J2158-1501 2155-152    6 -1.000  1.653  1.181 -1.000  0.030  0.029  21 58 06.2818 -15 01 09.327
J2201+5048 2159+505    6 -1.000 -1.000  0.463 -1.000 -1.000  0.017  22 01 43.5372 +50 48 56.389
J2202+4216 VR422201 C 48 -1.000  5.285  5.049 -1.000  0.081  0.093  22 02 43.2913 +42 16 39.979
J2202-2335 2200-238    6 -1.000  0.233  0.206 -1.000  0.020  0.020  22 02 55.9995 -23 35 10.246
J2203+1725 2201+171    6 -1.000  1.131  0.936 -1.000  0.022  0.024  22 03 26.8936 +17 25 48.247
J2203+3145 2201+315    6 -1.000  1.710  1.499 -1.000  0.029  0.032  22 03 14.9757 +31 45 38.269
J2208+6519 2206+650    6 -1.000  0.295  0.229 -1.000  0.016  0.016  22 08 03.1100 +65 19 38.787
J2210+2013 2208+199    6 -1.000  0.403  0.254 -1.000  0.016  0.016  22 10 51.6524 +20 13 24.054
J2211+1841 2209+184    6 -1.000  0.222  0.133 -1.000  0.015  0.015  22 11 53.8888 +18 41 49.861
J2211-1328 2208-137    6 -1.000  0.299  0.259 -1.000  0.017  0.017  22 11 24.0994 -13 28 09.724
J2212+2355 2209+236    6 -1.000  0.736  0.599 -1.000  0.018  0.019  22 12 05.9663 +23 55 40.543
J2213-2529 2210-257    6  0.380 -1.000  0.295  0.022 -1.000  0.022  22 13 02.4979 -25 29 30.080
J2216+3518 2214+350    6 -1.000  0.231  0.225 -1.000  0.015  0.016  22 16 20.0099 +35 18 14.180
J2217+2421 2214+241    6 -1.000  0.520  0.389 -1.000  0.016  0.017  22 17 00.8211 +24 21 45.957
J2218+1520 2215+150    6 -1.000  0.504  0.445 -1.000  0.016  0.018  22 18 10.9139 +15 20 35.717
J2225+2118 2223+210    6 -1.000  0.537  0.431 -1.000  0.017  0.018  22 25 38.0471 +21 18 06.414
J2230+6946 2229+695    6 -1.000  0.368  0.328 -1.000  0.016  0.016  22 30 36.4697 +69 46 28.076
J2230-1325 2227-136    6 -1.000  0.333  0.271 -1.000  0.018  0.018  22 30 15.3060 -13 25 42.901
J2231+5922 2229+591    6 -1.000 -1.000  0.339 -1.000 -1.000  0.016  22 31 17.0754 +59 22 00.847
J2236+2828 2234+282    6 -1.000  1.233  0.677 -1.000  0.023  0.023  22 36 22.4708 +28 28 57.413
J2236-1433 2233-148    6 -1.000  1.061  1.047 -1.000  0.023  0.027  22 36 34.0871 -14 33 22.189
J2243-2544 2240-260    6  0.269 -1.000  0.282  0.022 -1.000  0.022  22 43 26.4087 -25 44 30.688
J2244+4057 2241+406    6 -1.000 -1.000  0.246 -1.000 -1.000  0.015  22 44 12.7311 +40 57 13.620
J2245+0500 2243+047    6 -1.000  0.219  0.164 -1.000  0.015  0.015  22 45 53.6541 +05 00 56.962
J2247-1237 2245-128    6 -1.000  0.222  0.193 -1.000  0.016  0.017  22 47 52.6410 -12 37 19.721
J2248-3235 2245-328    6  0.734  0.646  0.663  0.031  0.036  0.024  22 48 38.6857 -32 35 52.187
J2249+2107 2246+208    6 -1.000  0.236  0.170 -1.000  0.015  0.015  22 49 00.5667 +21 07 02.835
J2250+5550 2248+555    6 -1.000 -1.000  0.147 -1.000 -1.000  0.015  22 50 42.8510 +55 50 14.580
J2253+1608 3C454.3  C  6 -1.000  5.313  5.131 -1.000  0.080  0.101  22 53 57.7479 +16 08 53.560
J2253+1942 2250+194    6 -1.000  0.343  0.315 -1.000  0.015  0.016  22 53 07.3691 +19 42 34.628
J2254+1341 2251+134    6 -1.000  0.460  0.411 -1.000  0.016  0.018  22 54 21.0162 +13 41 48.675
J2255+4202 2253+417    6 -1.000 -1.000  0.420 -1.000 -1.000  0.017  22 55 36.7078 +42 02 52.532
J2256-2011 2254-204    6 -1.000  0.722  0.517 -1.000  0.021  0.021  22 56 41.2077 -20 11 40.509
J2257+0243 2254+024    4 -1.000  0.181  0.165 -1.000  0.015  0.016  22 57 17.5631 +02 43 17.511
J2301+3726 2259+371    6 -1.000  0.230  0.194 -1.000  0.015  0.016  23 01 27.7374 +37 26 49.243
J2301-0158 2258-022    6 -1.000  0.561  0.547 -1.000  0.017  0.019  23 01 07.9784 -01 58 04.585
J2303-1841 2300-189    6 -1.000  0.394  0.323 -1.000  0.018  0.018  23 03 02.9759 -18 41 25.822
J2308+0946 2306+095    6 -1.000  0.287  0.218 -1.000  0.015  0.017  23 08 44.1716 +09 46 26.110
J2308+2008 2305+198    5 -1.000  0.138  0.074 -1.000  0.014  0.014  23 08 11.6365 +20 08 42.195
J2311+3425 2308+341    6 -1.000  0.478  0.465 -1.000  0.016  0.018  23 11 05.3287 +34 25 10.905
J2312+7241 2310+724    6 -1.000  0.153  0.148 -1.000  0.015  0.016  23 12 19.6978 +72 41 26.917
J2314-3138 2312-319    6  0.283  0.330  0.282  0.026  0.030  0.021  23 14 48.5005 -31 38 39.526
J2321+2732 2319+272    6 -1.000  0.258  0.226 -1.000  0.015  0.015  23 21 59.8622 +27 32 46.443
J2321+3204 2319+317    6 -1.000  0.257  0.214 -1.000  0.015  0.015  23 21 54.9559 +32 04 07.622
J2323-0317 2320-035    6 -1.000  1.054  1.039 -1.000  0.022  0.025  23 23 31.9537 -03 17 05.023
J2326+1507 2324+148    5 -1.000  0.110  0.079 -1.000  0.015  0.014  23 26 52.8917 +15 07 39.712
J2327+1524 2324+151    6 -1.000  0.213  0.193 -1.000  0.015  0.015  23 27 21.9659 +15 24 37.310
J2330+1100 2328+107    6 -1.000  0.369  0.381 -1.000  0.016  0.017  23 30 40.8522 +11 00 18.709
J2330+3348 2327+335    6 -1.000  0.258  0.267 -1.000  0.015  0.016  23 30 13.7376 +33 48 36.471
J2332+0838 2330+083    6 -1.000  0.218  0.214 -1.000  0.015  0.016  23 32 57.5962 +08 38 10.427
J2333-2343 2331-240    6 -1.000  1.194  0.836 -1.000  0.026  0.028  23 33 55.2378 -23 43 40.658
J2334+0736 2331+073    6 -1.000  0.738  0.648 -1.000  0.018  0.020  23 34 12.8281 +07 36 27.551
J2335-0131 2332-017    6 -1.000  0.301  0.282 -1.000  0.015  0.016  23 35 20.4120 -01 31 09.591
J2337-0230 2335-027    6 -1.000  0.644  0.577 -1.000  0.017  0.019  23 37 57.3390 -02 30 57.629
J2339-1206 2337-123 N  6 -1.000  0.259  0.265 -1.000  0.017  0.017  23 39 47.0435 -12 06 45.837
J2343+2339 2340+233    5 -1.000  0.118  0.094 -1.000  0.014  0.014  23 43 12.3870 +23 39 45.647
J2345-1555 2342-161    6 -1.000  0.980  0.807 -1.000  0.023  0.024  23 45 12.4623 -15 55 07.834
J2346+0930 2344+09A    6 -1.000  0.374  0.236 -1.000  0.016  0.016  23 46 36.8385 +09 30 45.514
J2346+8007 2344+798    6 -1.000  0.286  0.281 -1.000  0.015  0.019  23 46 25.6090 +80 07 55.239
J2349+3849 2346+385    6 -1.000  0.388  0.383 -1.000  0.015  0.016  23 49 20.8265 +38 49 17.558
J2354+4553 2351+456    6 -1.000 -1.000  0.333 -1.000 -1.000  0.016  23 54 21.6802 +45 53 04.236
J2354-1513 2351-154    6 -1.000  0.421  0.406 -1.000  0.018  0.019  23 54 30.1951 -15 13 11.212
J2357-1125 2354-117    6 -1.000  0.293  0.177 -1.000  0.016  0.016  23 57 31.1975 -11 25 39.176
J2358+1955 2356+196    6 -1.000  0.149  0.134 -1.000  0.015  0.015  23 58 46.0851 +19 55 20.302
J2358+3922 2356+390    6 -1.000  0.284  0.195 -1.000  0.015  0.015  23 58 59.8551 +39 22 28.305
J2358-1020 2355-106    6 -1.000  0.498  0.511 -1.000  0.017  0.018  23 58 10.8824 -10 20 08.611
J2359+3850 2356+385    6 -1.000  0.155  0.141 -1.000  0.015  0.015  23 59 33.1807 +38 50 42.318
J2359-3133 2357-318    5  0.320  0.335  0.348  0.027  0.030  0.021  23 59 35.4915 -31 33 43.824


==> datafile2.txt <==
Title:   Early science with Korean VLBI network: the QCAL-1 KVN 43~GHz calibrator survey
Authors: Leonid Petrov, Sang-Sung Lee, Jongsoo Kim, Taehyun Jung, Junghwan Oh, Bong Won Sohn, Do-Young Byun, Moon-Hee Chung, Do-Heung Je, Seog-Oh Wi, Min-Gyu Song, Jiman Kang, Seog-Tae Han, Jung-Won Lee, Bong Gyu Kim, Hyunsoo Chung, Hyun-Goo Kim
Table:   Catalog of positions of 33 sources never before observed with VLBI 
         that have at least three detections in KVN QCAL-1 observing campaign.
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label    Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---    IAU      IAU source J2000 name
  12- 19 A8     ---    IVS      IVS source name
      21 A1     ---    Typ      Source type (1)
  23- 24 I2     h      RAh      Hours of Right Ascension (J2000)
  26- 27 I2     min    RAm      Minutes of Right Ascension (J2000)
  29- 35 F7.8   s      RAs      Seconds of Right Ascension (J2000)
      37 A1     ---    DE-      Sign of the Declination (J2000)
  38- 39 I2     deg    DEd      Degrees of Declination (J2000)
  41- 42 I2     arcmin DEm      Arcminutes of Declination (J2000)
  44- 49 F6.3   arcsec DEs      Arcseconds of Declination (J2000)
  52- 55 F4.0   mas    eRA      Errors in right ascension without scaling
                                  factor cos delta
  57- 60 F4.0   mas    eDE      Errors in declination
  62- 67  F6.3  ---    Cor      Correlation between estimates of right
                                  ascension and declination
  69- 70 I2     ---    NObs     Number of observations source has been detected
  72- 73 I2     ---    NSes     Number of experiments  source has been detected
--------------------------------------------------------------------------------
Note (1): 
    N = new source never been observed with VLBI before
    C = an amplitude calibrator;
blank = target source that have been observed before with VLBI at other frequencies
--------------------------------------------------------------------------------
J0038+1856  0035+186  00 38 28.8915 +18 56 17.641  20.0 13.0 -0.479  6  2 
J0202+3943  0159+394  02 02 01.6563 +39 43 21.556  11.0  5.8 -0.235  6  2 
J0204+4005  0201+398  02 04 05.1941 +40 05 03.514  20.0 12.0 -0.376  6  2 
J0242+2653  0239+266  02 42 20.8303 +26 53 37.722  30.0 17.0 -0.092  4  2 
J0251+7226  0246+722  02 51 37.3545 +72 26 55.847  50.0 14.0 -0.287  6  2 
J0251+3734  0248+373  02 51 59.1686 +37 34 18.177  33.0 23.0 -0.097  4  2 
J0452+1236  0449+125  04 52 42.6001 +12 36 24.586  24.0 18.0 -0.565  5  2 
J0502-2057  0500-210  05 02 10.4053 -20 57 16.590  30.0 31.0 -0.615  3  1 
J0637+3322  0634+334  06 37 55.9419 +33 22 06.251  20.0 10.0  0.10   5  2
J0750+1021  0747+104  07 50 32.8775 +10 21 26.776  11.0  8.4 -0.414  6  2 
J0835+6835  0830+687  08 35 47.6124 +68 35 11.501  50.0 14.0 -0.206  6  2 
J0906+6930  0901+697  09 06 30.7556 +69 30 30.829  65.0 18.0 -0.246  3  1 
J0919-1539  0916-154  09 19 06.1643 -15 39 06.547  24.0 22.0 -0.507  3  1 
J0936-0535  0934-053  09 36 36.6727 -05 35 52.472  15.0 14.0 -0.370  6  2 
J1054-0713  1052-069  10 54 41.0072 -07 13 26.290  44.0 25.0 -0.659  3  2 
J1128+1039  1126+109  11 28 45.5502 +10 39 06.956  18.0 14.0 -0.369  6  2 
J1251-1927  1248-191  12 51 35.2886 -19 27 54.194  28.0 42.0 -0.152  3  2 
J1445-1614  1442-160  14 45 09.5747 -16 14 10.759  18.0 19.0 -0.530  6  2 
J1553-2358  1550-238  15 53 55.8550 -23 58 41.448  27.0 28.0 -0.703  6  2 
J1618+0819  1616+084  16 18 26.9355 +08 19 50.682  20.0 17.0 -0.261  5  2 
J1644-0743  1642-076  16 44 52.0606 -07 43 43.178  17.0 15.0 -0.434  6  2 
J1726+2717  1724+273  17 26 53.4070 +27 17 16.313  11.0  7.0 -0.473  6  2 
J1733-0456  1730-049  17 33 33.0088 -04 56 01.942  15.0 16.0 -0.270  5  2 
J1736+0631  1734+065  17 36 28.5816 +06 31 47.542  16.0 12.0 -0.288  6  2 
J1815+1623  1813+163  18 15 14.8553 +16 23 46.307  13.0 10.0 -0.452  6  2 
J1840+2457  1838+249  18 40 03.4417 +24 57 41.220  28.0 22.0 -0.067  3  2 
J2004+7355  2005+737  20 04 17.1211 +73 55 05.996  31.0  7.8 -0.137  6  2 
J2015-1252  2012-130  20 15 13.6981 -12 52 56.955  26.0 24.0 -0.241  4  2 
J2018-0509  2016-053  20 18 57.7615 -05 09 29.366  18.0 18.0 -0.419  5  2 
J2124-1941  2121-199  21 24 44.6392 -19 41 43.410  28.0 40.0 -0.349  3  2 
J2133+1443  2131+145  21 33 37.3890 +14 43 46.466  20.0 14.0 -0.492  6  2 
J2153-1136  2151-118  21 53 50.2418 -11 36 14.093  19.0 19.0 -0.348  5  2 
J2339-1206  2337-123  23 39 47.0435 -12 06 45.837  10.0  9.0 -0.470  6  2 

